Internalising the Identity Primitive: Cryptographic Individuality for an Autonomous Agent on a Public Blockchain

A software agent on a public blockchain accumulates authority and economic stakes, raising the engineering question of what makes it count as an individual. The paper's central contribution is a shift of trust root for the key-to-weights binding of agent identity: from hardware, operator, or wrapper trust to cryptographic assumptions enforced by a pinned implementation (liveness, key custody, oracle trust, and the underlying software stack remain external). We design and deploy on Solana devnet an agent whose neural-network weights are a deterministic function of its private key. The binding is committed in zero knowledge at genesis, re-checked against that commitment at every state transition, and signed by the agent into an on-chain history unforkable once finalized; in a PoC-tier extension, a protocol-imposed metabolic cost is debited each cycle from a key-derived economic account, adding a consumption-side economic-viability constraint to the key-history-economy triple. Empirically, the agent completes a 2.36-day on-chain run with two host-side resumptions but no rejected transition, at bounded per-transition verification cost; a substituted substrate is rejected on chain, and independently keyed agents diverge as predicted while a same-key control stays at zero. To our knowledge, this is the first published on-chain agent whose identity primitive is itself a cryptographic invariant re-checked at every state transition. The resulting transition-time invariant instantiates the cryptographic individuality proposed by Suzuki 2026's Artificial Externality framework.

==> figures/charlie_wallet_drain.dat <==
cycle f_econ_mlamports
1 11.99
2 11.98
3 11.97
4 11.96
5 11.95
6 11.94
7 11.93
8 11.92
9 11.91
10 11.90
11 11.89
12 11.88
13 11.87
14 11.86
15 11.85
16 11.84
17 11.83
18 11.82
19 11.81
20 11.80
21 11.79
22 11.78
23 11.77
24 11.76
25 11.75
26 11.74
27 11.73
28 11.72
29 11.71
30 11.70
31 11.69
32 11.68
33 11.67
34 11.66
35 11.65
36 11.64
37 11.63
38 11.62
39 11.61
40 11.60
41 11.59
42 11.58
43 11.57
44 11.56
45 11.55
46 11.54
47 11.53
48 11.52
49 11.51
50 11.50
51 11.49
52 11.48
53 11.47
54 11.46
55 11.45
56 11.44
57 11.43
58 11.42
59 11.41
60 11.40
61 11.39
62 11.38
63 11.37
64 11.36
65 11.35
66 11.34
67 11.33
68 11.32
69 11.31
70 11.30
71 11.29
72 11.28
73 11.27
74 11.26
75 11.25
76 11.24
77 11.23
78 11.22
79 11.21
80 11.20
81 11.19
82 11.18
83 11.17
84 11.16
85 11.15
86 11.14
87 11.13
88 11.12
89 11.11
90 11.10
91 11.09
92 11.08
93 11.07
94 11.06
95 11.05
96 11.04
97 11.03
98 11.02
99 11.01
100 11.00
101 10.99
102 10.98
103 10.97
104 10.96
105 10.95
106 10.94
107 10.93
108 10.92
109 10.91
110 10.90
111 10.89
112 10.88
113 10.87
114 10.86
115 10.85
116 10.84
117 10.83
118 10.82
119 10.81
120 10.80
121 10.79
122 10.78
123 10.77
124 10.76
125 10.75
126 10.74
127 10.73
128 10.72
129 10.71
130 10.70
131 10.69
132 10.68
133 10.67
134 10.66
135 10.65
136 10.64
137 10.63
138 10.62
139 10.61
140 10.60
141 10.59
142 10.58
143 10.57
144 10.56
145 10.55
146 10.54
147 10.53
148 10.52
149 10.51
150 10.50
151 10.49
152 10.48
153 10.47
154 10.46
155 10.45
156 10.44
157 10.43
158 10.42
159 10.41
160 10.40
161 10.39
162 10.38
163 10.37
164 10.36
165 10.35
166 10.34
167 10.33
168 10.32


==> figures/proof_time_data.dat <==
index proof_sec cu
1 35.32 246884
2 35.27 246894
3 35.53 246899
4 35.34 246895
5 34.86 246899
6 35.10 246900
7 35.00 246891
8 34.99 246904
9 35.23 246902
10 35.03 246920
11 35.42 246894
12 35.21 246914
13 35.16 246903
14 34.79 246908
15 35.16 246907
16 35.14 246905
17 35.55 246901
18 35.37 246892
19 34.88 246903
20 34.95 246887
21 34.88 246931
22 34.92 246926
23 35.44 246909
24 34.88 246915
25 34.98 246885
26 34.71 246906
27 34.82 246904
28 35.09 246915
29 37.00 246887
30 40.22 246920
31 41.05 246893
32 40.53 246926
33 41.64 246916
34 41.47 246890
35 43.83 246892
36 42.69 246886
37 42.18 246903
38 43.89 246920
39 44.46 246902
40 43.91 246904
41 41.77 246892
42 39.46 246895
43 42.22 246893
44 40.91 246910
45 44.35 246934
46 43.40 246901
47 44.10 246920
48 42.90 246911
49 43.72 246873
50 43.14 246895
51 43.99 246922
52 41.79 246915
53 41.16 246914
54 41.37 246913
55 41.21 246907
56 40.38 246919
57 40.19 246900
58 40.30 246908
59 42.42 246891
60 41.37 246900
61 39.79 246905
62 41.12 246903
63 42.65 246906
64 42.17 246893
65 37.43 246871
66 36.71 246906
67 35.44 246885
68 35.23 246912
69 36.19 246902
70 36.61 246862
71 35.83 246861
72 35.31 246865
73 35.34 246896
74 35.48 246913
75 35.46 246903
76 35.57 246900
77 34.97 246899
78 35.16 246905
79 35.41 246888
80 35.46 246896
81 35.34 246878
82 35.24 246896
83 35.07 246886
84 35.48 246930
85 36.37 246910
86 35.91 246890
87 35.65 246900
88 35.62 246900
89 35.22 246909
90 35.93 246874
91 35.68 246910
92 39.85 246923
93 41.86 246900
94 44.71 246891
95 42.53 246920
96 42.86 246899
97 43.22 246907
98 39.25 246913
99 44.39 246894
100 42.15 246930
101 41.87 246914
102 42.38 246889
103 41.78 246941
104 40.90 246913
105 41.83 246906
106 40.72 246918
107 40.51 246910
108 41.16 246918
109 41.15 246919
110 41.10 246935
111 40.93 246889
112 41.01 246919
113 40.65 246921
114 41.44 246925
115 41.44 246913
116 42.28 246911
117 41.54 246908
118 40.48 246893
119 41.06 246887
120 40.60 246933
121 40.35 246938
122 42.35 246925
123 41.78 246898
124 39.74 246902
125 40.67 246911
126 40.28 246921
127 40.06 246918
128 40.04 246912
129 35.26 246931
130 35.28 246904
131 35.20 246921
132 35.42 246917
133 35.52 246884
134 35.67 246897
135 35.27 246922
136 35.49 246912
137 36.26 246914
138 37.76 246934
139 40.96 246929
140 39.99 246927
141 41.12 246903
142 40.40 246934
143 39.81 246914
144 37.36 246909
145 36.08 246913
146 36.12 246951
147 39.15 246909
148 39.51 246897
149 39.54 246927
150 38.41 246910
151 40.79 246882
152 38.60 246918
153 38.80 246895
154 40.57 246908
155 38.32 246902
156 38.05 246906
157 38.43 246894
158 37.76 246920
159 38.82 246933
160 38.88 246900
161 39.34 246920
162 38.47 246901
163 39.05 246896
164 38.32 246920
165 37.17 246893
166 38.32 246914

